Self-consistent Reasoning For Solving Math Word Problems

Math word problems (MWPs) is a task that automatically derives solution expression from a giving math problems in text. The previous studies suffer from spurious correlations between input text and output expression. To mitigate this issue, we propose a self-consistent reasoning framework called SCR, which attempts to adopt a pruning strategy to correct the output distribution shift so as to implicitly fix those spurious correlative samples. Specifically, we firstly obtain a sub-network by pruning a roberta2tree model, for the sake to use the gap on output distribution between the original roberta2tree model and the pruned sub-network to expose spurious correlative samples. Then, we calibrate the output distribution shift by applying symmetric Kullback-Leibler divergence to alleviate spurious correlations. In addition, SCR generates equivalent expressions, thereby, capturing the original text's logic rather than relying on hints from original text. Extensive experiments on two large-scale benchmarks demonstrate that our model substantially outperforms the strong baseline methods.

==> 2023-02-03-17_03_55.txt <==
请列出三个供应链的数学模型：

数学模型#1
问题：请写出供应链中多工厂排产的数学模型
答案：
“
Q: 问题背景
A: 在供应链中，多工厂排产是指将生产计划分配到不同的工厂进行生产。这通常是为了分散风险、降低成本或提高生产效率。

Q: 变量定义
A: 
$m$ 表示工厂个数。
$n$ 表示产品个数。
$C_i$ 表示第 $i$ 个工厂的生产能力。
$D_j$ 表示第 $j$ 个产品的需求量。
$x_{i,j}$ 表示工厂 $i$ 生产产品 $j$ 的数量。
$c_{i, j}$ 表示工厂 $i$ 生产产品 $j$ 的成本。
$c{i, j}$ 表示工厂 $i$ 生产产品 $j$ 的成本。

Q: 目标函数
A: 
为了最小化生产成本，我们可以使用一个目标函数来表示生产成本
$$ min  \sum_{i=1}^{m}\sum_{j=1}^{n} c_{i, j} * x_{i, j} $$

Q: 限制条件#1
A: 
为了使每个工厂的生产能力得到充分利用
$$ \sum_{j=1}^{n} x_{i, j} \leq C_i  (i = 1, 2, ..., m) $$

Q: 限制条件#2: 
A:
为了满足所有产品的需求
$$ \sum_{i=1}^{m} x_{i, j} = D_j  (j = 1, 2, ..., n) $$
”

数学模型#2
问题：请写出供应链中多工厂多时段多产品生产排产的数学模型，同时考虑库存、转运成本和市场需求

#Model:text-davinci-003
答案：
“
Q: 问题背景
A: 在供应链中，多工厂多时段多产品生产排产是指将生产计划分配到不同的工厂、不同的时段进行生产，同时考虑库存、转运成本和市场需求。

Q: 变量定义
A: 
$m$ 表示工厂个数。
$n$ 表示产品个数。
$t$ 表示时段个数。
$C_i$ 表示第 $i$ 个工厂的生产能力。
$D_j$ 表示第 $j$ 个产品的需求量。
$x_{i,j,t}$ 表示工厂 $i$ 在时段 $t$ 生产产品 $j$ 的数量。
$c_{i, j, t}$ 表示工厂 $i$ 在时段 $t$ 生产产品 $j$ 的成本。
$s_{i, j, t}$ 表示工厂 $i$ 在时段 $t$ 生产产品 $j$ 的库存量。
$T_{i, j, t}$ 表示工厂 $i$ 在时段 $t$ 生产产品 $j$ 的转运成本。

Q: 目标函数
A: 
为了最小化总成本，我们可以使用一个目标函数来表示总成本
$$ min  \sum_{i=1}^{m}\sum_{j=1}^{n}\sum_{t=1}^{t} (c_{i, j, t} * x_{i, j, t} + s_{i, j, t} * T_{i, j, t}) $$

Q: 限制条件#1
A: 
为了使每个工厂的生产能力得到充分利用
$$ \sum_{j=1}^{n}\sum_{t=1}^{t} x_{i, j, t} \leq C_i  (i = 1, 2, ..., m) $$

Q: 限制条件#2: 
A:
为了满足所有产品的需求
$$ \sum_{i=1}^{m}\sum_{t=1}^{t} x_{i, j, t} = D_j  (j = 1, 2, ..., n) $$

Q: 限制条件#3: 
A:
为了保证库存量不超过最大值
$$ s_{i, j, t} \leq S_{max}  (i = 1, 2, ..., m; j = 1, 2, ..., n; t = 1, 2, ..., t) $$
”

数学模型#3
问题：请写出供应链中多工厂多产品多订单的数学模型，同时考虑库存、转运成本和市场需求
答案：
“
Q: 问题背景
A: 在供应链中，多工厂多产品多订单的数学模型是指将生产计划分配到不同的工厂、不同的产品和不同的订单，同时考虑库存、转运成本和市场需求。

Q: 变量定义
A: 
$m$ 表示工厂个数。
$n$ 表示产品个数。
$o$ 表示订单个数。
$C_i$ 表示第 $i$ 个工厂的生产能力。
$D_{j,o}$ 表示第 $j$ 个产品的第 $o$ 个订单的需求量。
$x_{i,j,o}$ 表示工厂 $i$ 生产产品 $j$ 的第 $o$ 个订单的数量。
$c_{i, j, o}$ 表示工厂 $i$ 生产产品 $j$ 的第 $o$ 个订单的成本。
$s_{i, j, o}$ 表示工厂 $i$ 生产产品 $j$ 的第 $o$ 个订单的库存量。
$T_{i, j, o}$ 表示工厂 $i$ 生产产品 $j$ 的第 $o$ 个订单的转运成本。

Q: 目标函数
A: 
为了最小化总成本，我们可以使用一个目标函数来表示总成本
$$ min  \sum_{i=1}^{m}\sum_{j=1}^{n}\sum_{o=1}^{o} (c_{i, j, o} * x_{i, j, o} + s_{i, j, o} * T_{i, j, o}) $$

Q: 限制条件#1
A: 
为了使每个工厂的生产能力得到充分利用
$$ \sum_{j=1}^{n}\sum_{o=1}^{o} x_{i, j, o} \leq C_i  (i = 1, 2, ..., m) $$

Q: 限制条件#2: 
A:
为了满足所有产品的需求
$$ \sum_{i=1}^{m}\sum_{o=1}^{o} x_{i, j, o} = D_{j,o}  (j = 1, 2, ..., n; o = 1, 2, ..., o) $$

Q: 限制条件#3: 
A:
为了保证库存量不超过最大值
$$ s_{i, j

==> 2023-02-03-17_07_54.txt <==
请补充供应链中数学模型对应的问题含义：

数学模型#1
答案：
“
Q: 问题背景
A: 在供应链中，多工厂排产是指将生产计划分配到不同的工厂进行生产。这通常是为了分散风险、降低成本或提高生产效率。

Q: 变量定义
A: 
$m$ 表示工厂个数。
$n$ 表示产品个数。
$C_i$ 表示第 $i$ 个工厂的生产能力。
$D_j$ 表示第 $j$ 个产品的需求量。
$x_{i,j}$ 表示工厂 $i$ 生产产品 $j$ 的数量。
$c_{i, j}$ 表示工厂 $i$ 生产产品 $j$ 的成本。
$c{i, j}$ 表示工厂 $i$ 生产产品 $j$ 的成本。

Q: 目标函数
A: 
为了最小化生产成本，我们可以使用一个目标函数来表示生产成本
$$ min  \sum_{i=1}^{m}\sum_{j=1}^{n} c_{i, j} * x_{i, j} $$

Q: 限制条件#1
A: 
为了使每个工厂的生产能力得到充分利用
$$ \sum_{j=1}^{n} x_{i, j} \leq C_i  (i = 1, 2, ..., m) $$

Q: 限制条件#2: 
A:
为了满足所有产品的需求
$$ \sum_{i=1}^{m} x_{i, j} = D_j  (j = 1, 2, ..., n) $$
”
问题：#Model:text-davinci-003

如何在供应链中最小化生产成本？

==> 2023-02-03-17_09_27.txt <==
请描述供应链中数学模型对应的问题含义：

数学模型#1
“
Q: 问题背景
A: 在供应链中，多工厂排产是指将生产计划分配到不同的工厂进行生产。这通常是为了分散风险、降低成本或提高生产效率。

Q: 变量定义
A: 
$m$ 表示工厂个数。
$n$ 表示产品个数。
$C_i$ 表示第 $i$ 个工厂的生产能力。
$D_j$ 表示第 $j$ 个产品的需求量。
$x_{i,j}$ 表示工厂 $i$ 生产产品 $j$ 的数量。
$c_{i, j}$ 表示工厂 $i$ 生产产品 $j$ 的成本。
$c{i, j}$ 表示工厂 $i$ 生产产品 $j$ 的成本。

Q: 目标函数
A: 
为了最小化生产成本，我们可以使用一个目标函数来表示生产成本
$$ min  \sum_{i=1}^{m}\sum_{j=1}^{n} c_{i, j} * x_{i, j} $$

Q: 限制条件#1
A: 
为了使每个工厂的生产能力得到充分利用
$$ \sum_{j=1}^{n} x_{i, j} \leq C_i  (i = 1, 2, ..., m) $$

Q: 限制条件#2: 
A:
为了满足所有产品的需求
$$ \sum_{i=1}^{m} x_{i, j} = D_j  (j = 1, 2, ..., n) $$
”
#Model:text-davinci-003

这个数学模型的问题含义是：如何将多个工厂的生产计划分配到不同的工厂，以最小化生产成本，同时满足每个工厂的生产能力限制和每个产品的需求量。
